All AI Models are Wrong, but Some are Optimal

AI models that predict the future behavior of a system (a.k.a. predictive AI models) are central to intelligent decision-making. However, decision-making using predictive AI models often results in suboptimal performance. This is primarily because AI models are typically constructed to best fit the data, and hence to predict the most likely future rather than to enable high-performance decision-making. The hope that such prediction enables high-performance decisions is neither guaranteed in theory nor established in practice. In fact, there is increasing empirical evidence that predictive models must be tailored to decision-making objectives for performance. In this paper, we establish formal (necessary and sufficient) conditions that a predictive model (AI-based or not) must satisfy for a decision-making policy established using that model to be optimal. We then discuss their implications for building predictive AI models for sequential decision-making.

==> Figures/E_vs_MLE/bimodal_density_data.csv <==
x,density
-5.0,7.433894603677735e-07
-4.962406015037594,8.964858780695612e-07
-4.924812030075188,1.0795847332845167e-06
-4.887218045112782,1.298243759751073e-06
-4.849624060150376,1.558985155107299e-06
-4.81203007518797,1.869450377447083e-06
-4.774436090225564,2.238577472139907e-06
-4.7368421052631575,2.676803802990568e-06
-4.6992481203007515,3.1962973609080426e-06
-4.661654135338346,3.811220142588017e-06
-4.62406015037594,4.538027430859808e-06
-4.586466165413534,5.39580716648036e-06
-4.548872180451128,6.406663976999819e-06
-4.511278195488722,7.5961528200735264e-06
-4.473684210526316,8.993767603867474e-06
-4.43609022556391,1.0633490562943008e-05
-4.398496240601504,1.255440859042371e-05
-4.360902255639098,1.4801403151738853e-05
-4.323308270676692,1.7425920826319112e-05
-4.285714285714286,2.0486831934844267e-05
-4.2481203007518795,2.4051385103550107e-05
-4.2105263157894735,2.81962659851394e-05
-4.172932330827067,3.3008768688339035e-05
-4.135338345864662,3.8588088754251226e-05
-4.097744360902256,4.5046746745322663e-05
-4.06015037593985,5.251215166876088e-05
-4.022556390977444,6.11283135261476e-05
-3.984962406015038,7.105771424925785e-05
-3.947368421052632,8.248334613205469e-05
-3.909774436090226,9.5610926582879e-05
-3.8721804511278197,0.00011067129758050762
-3.8345864661654137,0.00012792301760389187
-3.7969924812030076,0.00014765515299838627
-3.7593984962406015,0.00017019027472132788
-3.7218045112781954,0.00019588766515719015
-3.6842105263157894,0.00022514673818790305
-3.6466165413533833,0.0002584106739288227
-3.6090225563909772,0.0002961702674780008
-3.5714285714285716,0.00033896798866034686
-3.5338345864661656,0.00038740224706574407
-3.4962406015037595,0.000442131853670709
-3.4586466165413534,0.0005038806669897656
-3.4210526315789473,0.0005734424080222675
-3.3834586466165417,0.0006516856242446085
-3.3458646616541357,0.0007395587785534994
-3.3082706766917296,0.0008380954344060804
-3.2706766917293235,0.0009484195034465614
-3.2330827067669174,0.0010717505166831824
-3.1954887218045114,0.0012094088748179192
-3.1578947368421053,0.001362821027676763
-3.1203007518796992,0.001533524526891452
-3.082706766917293,0.0017231728901039157
-3.045112781954887,0.0019335402090711325
-3.007518796992481,0.0021665254282182424
-2.9699248120300754,0.0024241562145082135
-2.9323308270676693,0.0027085923340623374
-2.8947368421052633,0.0030221284458805276
-2.857142857142857,0.0033671962183845876
-2.819548872180451,0.0037463656704582165
-2.781954887218045,0.004162345635307122
-2.7443609022556394,0.004617983242937436
-2.7067669172932334,0.005116262315479498
-2.6691729323308273,0.00566030056909569
-2.6315789473684212,0.006253345516933648
-2.593984962406015,0.006898768969642704
-2.556390977443609,0.007600060033479711
-2.518796992481203,0.008360816511099078
-2.481203007518797,0.009184734616847108
-2.443609022556391,0.010075596926845965
-2.4060150375939853,0.011037258494422036
-2.368421052631579,0.012073631073553057
-2.330827067669173,0.013188665406999594
-2.293233082706767,0.014386331551646862
-2.255639097744361,0.01567059723128047
-2.218045112781955,0.01704540422649397
-2.180451127819549,0.018514642832583434
-2.1428571428571432,0.02008212443899839
-2.105263157894737,0.02175155230802788
-2.067669172932331,0.02352649065571015
-2.030075187969925,0.02541033216423275
-1.992481203007519,0.02740626408207289
-1.954887218045113,0.029517233095517556
-1.9172932330827068,0.031745909182670964
-1.8796992481203008,0.03409464868824838
-1.8421052631578947,0.03656545688398788
-1.804511278195489,0.03915995030498626
-1.766917293233083,0.041879319176265396
-1.729323308270677,0.04472429026597413
-1.6917293233082709,0.047695090521400994
-1.6541353383458648,0.05079141186098546
-1.6165413533834587,0.05401237750935535
-1.5789473684210527,0.05735651027268558
-1.541353383458647,0.06082170315799385
-1.503759398496241,0.06440519274202214
-1.466165413533835,0.06810353569279481
-1.4285714285714288,0.0719125888395449
-1.3909774436090228,0.07582749317425652
-1.3533834586466167,0.07984266215044825
-1.3157894736842106,0.0839517746219488
-1.2781954887218046,0.08814777273629142
-1.2406015037593985,0.09242286506405693
-1.2030075187969929,0.09676853520718302
-1.1654135338345868,0.10117555608616532
-1.1278195488721807,0.10563401005852294
-1.0902255639097747,0.11013331496928962
-1.0526315789473686,0.11466225617909083
-1.0150375939849625,0.11920902455713629
-0.9774436090225569,0.12376126036580967
-0.9398496240601508,0.12830610290115874
-0.9022556390977448,0.1328302456902103
-0.8646616541353387,0.13731999698244182
-0.8270676691729326,0.14176134520974373
-0.7894736842105265,0.1461400290276394
-0.7518796992481205,0.15044161149124805
-0.7142857142857144,0.15465155786331056
-0.6766917293233083,0.15875531649938623
-0.6390977443609023,0.16273840220786456
-0.6015037593984962,0.16658648144046936
-0.5639097744360901,0.1702854586331679
-0.5263157894736841,0.17382156298845558
-0.4887218045112789,0.17718143496841987
-0.4511278195488728,0.1803522117542477
-0.41353383458646675,0.1833216109222822
-0.3759398496240607,0.18607801158960868
-0.3383458646616546,0.18861053229357821
-0.30075187969924855,0.1909091048896766
-0.2631578947368425,0.19296454378060895
-0.2255639097744364,0.19476860982615296
-0.18796992481203034,0.19631406832789658
-0.15037593984962427,0.1975947405349381
-0.1127819548872182,0.19860554817541506
-0.07518796992481214,0.19934255058365666
-0.03759398496240607,0.19980297406304656
0.0,0.19998523319948006
0.03759398496240607,0.19988894391867593
0.07518796992481214,0.19951492816157138
0.1127819548872182,0.19886521013457298
0.15037593984962339,0.19794300417449884
0.18796992481202945,0.19675269435058523
0.22556390977443552,0.19529980600688465
0.2631578947368416,0.19359096952673807
0.30075187969924766,0.19163387667577456
0.33834586466165373,0.18943722995015166
0.3759398496240598,0.18701068542164004
0.41353383458646586,0.18436478962990224
0.45112781954887193,0.1815109111242338
0.488721804511278,0.17846116730154735
0.5263157894736841,0.17522834722401767
0.5639097744360901,0.17182583112821542
0.6015037593984962,0.16826750735750964
0.6390977443609023,0.16456768746090464
0.6766917293233083,0.16074102020430475
0.7142857142857135,0.15680240523461003
0.7518796992481196,0.15276690712327445
0.7894736842105257,0.14864967049437405
0.8270676691729317,0.14446583691327747
0.8646616541353378,0.14023046417624996
0.9022556390977439,0.13595844859937253
0.9398496240601499,0.13166445085772288
0.977443609022556,0.12736282587360215
1.015037593984962,0.1230675571964952
1.0526315789473681,0.11879219625825603
1.0902255639097742,0.11454980682555274
1.1278195488721803,0.11035291490874488
1.1654135338345863,0.10621346432292722
1.2030075187969924,0.10214277803368361
1.2406015037593985,0.09815152535792489
1.2781954887218046,0.09424969502977923
1.3157894736842106,0.09044657408354075
1.3533834586466158,0.08675073245078194
1.3909774436090219,0.08317001311745294
1.428571428571428,0.07971152763960093
1.466165413533834,0.07638165677364013
1.50375939849624,0.07318605593921695
1.5413533834586461,0.07012966519986999
1.5789473684210522,0.0672167234190449
1.6165413533834583,0.06445078622666425
1.6541353383458643,0.061834747414369624
1.6917293233082704,0.05937086336568065
1.7293233082706765,0.05706078012050825
1.7669172932330826,0.05490556267151997
1.8045112781954886,0.05290572609252664
1.8421052631578947,0.0510612681060381
1.8796992481203008,0.049371702708076136
1.917293233082706,0.04783609448286001
1.954887218045112,0.04645309325768848
1.992481203007518,0.04522096876881588
2.030075187969924,0.04413764503192277
2.06766917293233,0.043200734135487445
2.1052631578947363,0.04240756920153628
2.1428571428571423,0.04175523628547266
2.1804511278195484,0.04124060501454931
2.2180451127819545,0.0408603577926719
2.2556390977443606,0.040611017427241936
2.2932330827067666,0.04048897306133202
2.3308270676691727,0.040490504321333
2.3684210526315788,0.040611803616050976
2.406015037593985,0.040848996547827365
2.443609022556391,0.04119816041940584
2.481203007518797,0.041655340841810544
2.518796992481203,0.04221656646829864
2.556390977443608,0.04287786189741086
2.5939849624060143,0.04363525880419805
2.6315789473684204,0.044484805372817016
2.6691729323308264,0.04542257411585692
2.7067669172932325,0.04644466817599715
2.7443609022556386,0.04754722621395035
2.7819548872180446,0.04872642599317347
2.8195488721804507,0.049978486776615254
2.8571428571428568,0.05129967065390452
2.894736842105263,0.05268628291897801
2.932330827067669,0.054134671618316595
2.969924812030075,0.055641226388825626
3.00751879699248,0.0572023767020886
3.045112781954886,0.05881458962837396
3.0827067669172923,0.06047436722950848
3.1203007518796984,0.06217824368468392
3.1578947368421044,0.06392278224755042
3.1954887218045105,0.06570457212670314
3.2330827067669166,0.06752022537499175
3.2706766917293226,0.06936637386609146
3.3082706766917287,0.07123966642956418
3.3458646616541348,0.07313676620830595
3.383458646616541,0.07505434829490124
3.421052631578947,0.07698909769606757
3.458646616541353,0.0789377076671364
3.496240601503759,0.08089687845144064
3.533834586466165,0.08286331645261627
3.571428571428571,0.08483373386121551
3.6090225563909772,0.08680484875071076
3.6466165413533833,0.08877338565196792
3.6842105263157894,0.09073607660960903
3.7218045112781954,0.09268966271838357
3.7593984962406015,0.0946308961327352
3.7969924812030076,0.09655654253819614
3.8345864661654137,0.09846338406906392
3.8721804511278197,0.10034822265301659
3.909774436090226,0.10220788375989803
3.947368421052632,0.10403922052884913
3.984962406015038,0.10583911824526297
4.022556390977442,0.10760449913669583
4.060150375939848,0.10933232745485841
4.097744360902254,0.11101961480912687
4.13533834586466,0.11266342571564962
4.1729323308270665,0.11426088332505331
4.210526315789473,0.1158091752909731
4.248120300751879,0.11730555974112394
4.285714285714285,0.11874737131238118
4.323308270676691,0.12013202721133764
4.360902255639097,0.12145703326203629
4.398496240601503,0.1227199899030291
4.436090225563909,0.12391859809657355
4.473684210526315,0.12505066511363253
4.511278195488721,0.12611411015938293
4.548872180451127,0.12710696980514752
4.586466165413533,0.12802740319403424
4.624060150375939,0.12887369698908563
4.661654135338345,0.12964427003439366
4.6992481203007515,0.1303376777014173
4.7368421052631575,0.1309526158946309
4.774436090225564,0.13148792469263032
4.81203007518797,0.13194259160290903
4.849624060150376,0.13231575441068494
4.887218045112782,0.13260670360439394
4.924812030075188,0.132814884362759
4.962406015037594,0.1329398980906808
5.0,0.13298150349356827
5.037593984962406,0.13293961718212036
5.075187969924812,0.13281431380197403
5.112781954887218,0.13260582568503568
5.150375939849624,0.13231454202170306
5.18796992481203,0.13194100755554872
5.225563909774436,0.13148592080436478
5.263157894736841,0.13095013181375167
5.300751879699247,0.1303346394516552
5.338345864661653,0.1296405882544143
5.375939849624059,0.12886926483695504
5.413533834586465,0.12802209388175767
5.451127819548871,0.1271006337231112
5.488721804511277,0.12610657154495522
5.526315789473683,0.12504171821227814
5.563909774436089,0.12390800275758655
5.601503759398495,0.1227074665453821
5.639097744360901,0.12144225713886328
5.6766917293233075,0.12011462189421598
5.7142857142857135,0.11872690130885603
5.75187969924812,0.11728152215084033
5.789473684210526,0.11578099039736424
5.827067669172932,0.11422788401081622
5.864661654135338,0.1126248455812558
5.902255639097744,0.11097457486442922
5.93984962406015,0.10927982124452913
5.977443609022556,0.10754337615085031
6.015037593984962,0.10576806545728991
6.052631578947368,0.10395674189329526
6.090225563909774,0.10211227749437708
6.12781954887218,0.10023755611968652
6.165413533834586,0.09833546606340865
6.203007518796992,0.09640889278585507
6.2406015037593985,0.09446071178915653
6.2781954887218046,0.0924937816613666
6.315789473684211,0.09051093731159937
6.353383458646617,0.08851498341754631
6.390977443609023,0.08650868810535904
6.428571428571427,0.08449477688045515
6.466165413533833,0.0824759268263103
6.503759398496239,0.08045476108676013
6.541353383458645,0.07843384364574275
6.578947368421051,0.07641567441680026
6.616541353383457,0.07440268465301161
6.6541353383458635,0.07239723268637745
6.6917293233082695,0.07040160000401868
6.729323308270676,0.06841798766689926
6.766917293233082,0.06644851307514775
6.804511278195488,0.06449520708243872
6.842105263157894,0.06256001146031492
6.8796992481203,0.060644776711791755
6.917293233082706,0.05875126023209085
6.954887218045112,0.05688112481291317
6.992481203007518,0.05503593748528353
7.030075187969924,0.053217168694687865
7.06766917293233,0.051426191800985774
7.105263157894736,0.049664282894418814
7.142857142857142,0.047932620917952626
7.180451127819548,0.04623228808519396
7.2180451127819545,0.044564270582211685
7.2556390977443606,0.04292945954076913
7.293233082706767,0.04132865226974235
7.330827067669173,0.039762553730859
7.368421052631579,0.038231778244341284
7.406015037593985,0.0367368514095803
7.443609022556391,0.03527821222559936
7.481203007518797,0.03385621539578587
7.518796992481203,0.032471133801179275
7.556390977443609,0.03112316112649581
7.593984962406015,0.02981241462304553
7.631578947368421,0.02853893799275146
7.6691729323308255,0.02730270437761038
7.706766917293232,0.026103619439134872
7.744360902255638,0.024941524512586827
7.781954887218044,0.02381619982114163
7.81954887218045,0.022727367735515213
7.857142857142856,0.021674696065028965
7.894736842105262,0.020657801366581074
7.932330827067668,0.019676252258530653
7.969924812030074,0.01872957272707745
8.00751879699248,0.017817245413330667
8.045112781954886,0.016938714869900805
8.082706766917292,0.01609339077651243
8.120300751879698,0.015280651104820138
8.157894736842104,0.014499845223308102
8.19548872180451,0.01375029693386283
8.233082706766917,0.01303130743232349
8.270676691729323,0.012342158186030062
8.308270676691729,0.011682113722103695
8.345864661654135,0.011050424320901137
8.38345864661654,0.010446328609782816
8.421052631578947,0.009869056053018651
8.458646616541353,0.009317829334324495
8.496240601503759,0.008791866629170994
8.533834586466165,0.00829038376463487
8.571428571428571,0.007812596265166769
8.609022556390977,0.007357721283227828
8.646616541353383,0.006924979414298054
8.68421052631579,0.006513596396281505
8.721804511278195,0.006122804693824646
8.759398496240602,0.005751844968524876
8.796992481203008,0.00539996743643486
8.834586466165412,0.005066433114664686
8.872180451127818,0.004750514959247409
8.909774436090224,0.004451498896765422
8.94736842105263,0.004168684752533006
8.984962406015036,0.0039013870783980416
9.022556390977442,0.003648935883460658
9.060150375939848,0.00341067727121107
9.097744360902254,0.003185973986763482
9.13533834586466,0.002974205878008095
9.172932330827066,0.0027747702746207634
9.210526315789473,0.002587082288960527
9.248120300751879,0.0024105750429502877
9.285714285714285,0.0022446998250767536
9.32330827067669,0.0020889261816640064
9.360902255639097,0.0019427419465716965
9.398496240601503,0.0018056532134456515
9.436090225563909,0.0016771842546072712
9.473684210526315,0.0015568773906094327
9.511278195488721,0.0014442928144128059
9.548872180451127,0.0013390083740486445
9.586466165413533,0.0012406193175338277
9.62406015037594,0.001148738003692535
9.661654135338345,0.0010629935824180987
9.699248120300751,0.0009830316477792472
9.736842105263158,0.0009085138672388181
9.774436090225564,0.0008391175901111024
9.81203007518797,0.0007745354382375796
9.849624060150376,0.0007144748817109704
9.887218045112782,0.00065865780232548
9.924812030075188,0.0006068200472776439
9.962406015037594,0.0005587109754883967
10.0,0.0005140929987637018


==> Figures/E_vs_MLE/density_data.csv <==
x,density
-5.0,1.4867195147342979e-06
-4.974937343358396,1.6846725955089388e-06
-4.949874686716792,1.907783920997337e-06
-4.924812030075188,2.1590865937000873e-06
-4.899749373433584,2.4419577240704626e-06
-4.87468671679198,2.760154706741955e-06
-4.849624060150376,3.1178549905840824e-06
-4.824561403508772,3.5196996407833317e-06
-4.799498746867168,3.970841012367113e-06
-4.774436090225564,4.476994876867027e-06
-4.74937343358396,5.0444973671588915e-06
-4.724310776942356,5.680367129915395e-06
-4.6992481203007515,6.392373100554284e-06
-4.674185463659148,7.189108342041487e-06
-4.649122807017544,8.080070416385775e-06
-4.62406015037594,9.075748786101148e-06
-4.598997493734336,1.0187719772267939e-05
-4.5739348370927315,1.1428749626026697e-05
-4.548872180451128,1.2812906301321675e-05
-4.523809523809524,1.4355680548377896e-05
-4.49874686716792,1.607411697964359e-05
-4.473684210526316,1.798695579264061e-05
-4.448621553884712,2.0114785867189643e-05
-4.423558897243108,2.2480209987667403e-05
-4.398496240601504,2.5108022974120156e-05
-4.3734335839598995,2.8025403539005946e-05
-4.348370927318296,3.126212071884728e-05
-4.323308270676692,3.485075576189073e-05
-4.298245614035087,3.882694038372737e-05
-4.273182957393484,4.322961233243351e-05
-4.2481203007518795,4.8101289232811996e-05
-4.223057644110276,5.348836170541152e-05
-4.197994987468672,5.9441406779801394e-05
-4.172932330827067,6.60155226426606e-05
-4.147869674185464,7.327068577919748e-05
-4.12280701754386,8.127213158076763e-05
-4.097744360902256,9.009075950182332e-05
-4.072681704260652,9.980356385501057e-05
-4.0476190476190474,0.00011049409133374726
-4.022556390977444,0.00012225292634646231
-3.9974937343358397,0.00013517820523519848
-3.9724310776942358,0.00014937616043290841
-3.947368421052632,0.00016496169558787932
-3.9223057644110275,0.00018205899264959972
-3.8972431077694236,0.0002008021518674391
-3.8721804511278197,0.00022133586560102843
-3.8471177944862154,0.00024381612677850306
-3.8220551378446115,0.0002684109727651764
-3.7969924812030076,0.0002953012653199903
-3.7719298245614037,0.0003246815072195901
-3.7468671679198,0.00035676069601943346
-3.7218045112781954,0.0003917632152972761
-3.6967418546365916,0.00042992976358608017
-3.6716791979949877,0.00047151832105024773
-3.6466165413533833,0.0005168051537905212
-3.6215538847117794,0.0005660858554784152
-3.5964912280701755,0.0006196764258201897
-3.5714285714285716,0.0006779143851326768
-3.5463659147869677,0.0007411599240785264
-3.5213032581453634,0.0008097970873562495
-3.4962406015037595,0.0008842349898707543
-3.4711779448621556,0.0009649090636228159
-3.4461152882205512,0.0010522823332510536
-3.4210526315789473,0.0011468467178378434
-3.3959899749373434,0.0012491243562513291
-3.3709273182957395,0.0013596689529397942
-3.3458646616541357,0.0014790671407227474
-3.3208020050125313,0.0016079398567358733
-3.2957393483709274,0.001746943727285377
-3.2706766917293235,0.0018967724569524344
-3.245614035087719,0.002058158216861499
-3.2205513784461153,0.0022318730265888306
-3.1954887218045114,0.002418730123741338
-3.1704260651629075,0.002619585314782364
-3.1453634085213036,0.002835338300222888
-3.1203007518796992,0.003066933966835563
-3.0952380952380953,0.003315363639087846
-3.0701754385964914,0.0035816662815319374
-3.045112781954887,0.003866929643435808
-3.020050125313283,0.004172291336495026
-2.9949874686716793,0.00449893983603216
-2.9699248120300754,0.004848115395672817
-2.9448621553884715,0.005221110865088928
-2.919799498746867,0.00561927240002404
-2.8947368421052633,0.006044000053466405
-2.8696741854636594,0.006496748236517852
-2.844611528822055,0.00697902603722343
-2.819548872180451,0.0074923973853839
-2.7944862155388472,0.008038481051173938
-2.7694235588972433,0.008618950465238136
-2.7443609022556394,0.009235533347839421
-2.719298245614035,0.009890011134594121
-2.694235588972431,0.010584218186349723
-2.6691729323308273,0.011320040770849386
-2.644110275689223,0.012099415803985545
-2.619047619047619,0.012924329338678327
-2.593984962406015,0.013796814789726006
-2.5689223057644113,0.014718950883368373
-2.5438596491228074,0.01569285932078344
-2.518796992481203,0.016720702145305775
-2.493734335839599,0.01780467880381376
-2.4686716791979952,0.01894702289348663
-2.443609022556391,0.020149998585979285
-2.418546365914787,0.021415896722008814
-2.393483709273183,0.022747030570389022
-2.368421052631579,0.02414573124668897
-2.3433583959899753,0.025614342787930025
-2.318295739348371,0.027155216881069148
-2.293233082706767,0.028770707244444898
-2.268170426065163,0.030463163662883458
-2.243107769423559,0.03223492567877035
-2.218045112781955,0.03408831594308885
-2.192982456140351,0.03602563323219986
-2.167919799498747,0.03804914513798635
-2.1428571428571432,0.040161080440903094
-2.117794486215539,0.04236362117744977
-2.092731829573935,0.04465889441561599
-2.067669172932331,0.04704896375392225
-2.0426065162907268,0.04953582056178898
-2.017543859649123,0.05212137498110021
-1.992481203007519,0.054807446710975156
-1.967418546365915,0.05759575559990732
-1.9423558897243112,0.060487912071569915
-1.9172932330827068,0.06348540741269773
-1.892230576441103,0.06658960395353153
-1.867167919799499,0.06980172517333634
-1.8421052631578947,0.07312284576546144
-1.8170426065162908,0.07655388169828961
-1.791979949874687,0.08009558031020675
-1.766917293233083,0.08374851047839367
-1.741854636591479,0.0875130529027927
-1.7167919799498748,0.09138939054800821
-1.6917293233082709,0.09537749928715428
-1.666666666666667,0.09947713879274865
-1.6416040100250626,0.1036878437206525
-1.6165413533834587,0.10800891523376308
-1.5914786967418548,0.11243941291266399
-1.566416040100251,0.11697814710071258
-1.541353383458647,0.12162367173109095
-1.5162907268170427,0.12637427768314974
-1.4912280701754388,0.13122798671492558
-1.466165413533835,0.13618254601801044
-1.4411027568922306,0.14123542343997755
-1.4160401002506267,0.1463838034183331
-1.3909774436090228,0.1516245836684501
-1.3659147869674189,0.1569543726661538
-1.340852130325815,0.16236948796357065
-1.3157894736842106,0.1678659553745185
-1.2907268170426067,0.17343950906311556
-1.2656641604010028,0.17908559256642118
-1.2406015037593985,0.18479936077880002
-1.2155388471177946,0.1905756829223335
-1.1904761904761907,0.19640914652400143
-1.1654135338345868,0.20229406241652498
-1.140350877192983,0.208224470775733
-1.1152882205513786,0.21419414820308366
-1.0902255639097747,0.22019661585757458
-1.0651629072681708,0.22622514863672316
-1.0401002506265664,0.23227278540161087
-1.0150375939849625,0.23833234023619426
-0.9899749373433586,0.2443964147262076
-0.9649122807017543,0.25045741123804255
-0.9398496240601508,0.25650754717302343
-0.9147869674185465,0.2625388701675251
-0.889724310776943,0.26854327420442353
-0.8646616541353387,0.2745125165964835
-0.8395989974937343,0.2804382357974594
-0.8145363408521309,0.28631196999199365
-0.7894736842105265,0.2921251764108269
-0.7644110275689222,0.2978692513134426
-0.7393483709273188,0.30353555057607845
-0.7142857142857144,0.3091154108190664
-0.6892230576441101,0.31460017100375154
-0.6641604010025066,0.319981194425811
-0.6390977443609023,0.32524989102866586
-0.6140350877192988,0.3303977399578798
-0.5889724310776945,0.33541631227500096
-0.5639097744360901,0.3402972937472163
-0.5388471177944867,0.34503250762751475
-0.5137844611528823,0.34961393733876706
-0.4887218045112789,0.35403374897426887
-0.46365914786967455,0.35828431352686707
-0.4385964912280702,0.3623582287587869
-0.41353383458646675,0.3662483406247367
-0.3884711779448624,0.36994776416175723
-0.36340852130325807,0.37344990376063225
-0.3383458646616546,0.376748472735467
-0.3132832080200503,0.3798375121102726
-0.28822055137844593,0.3827114085440555
-0.2631578947368425,0.38536491131899847
-0.23809523809523814,0.3877931483198097
-0.21303258145363468,0.3899916409361986
-0.18796992481203034,0.39195631782469526
-0.162907268170426,0.393683527470633
-0.13784461152882255,0.39517004949604945
-0.1127819548872182,0.396413104664495
-0.08771929824561475,0.39741036353924303
-0.06265664160401041,0.3981599537571504
-0.03759398496240607,0.39866046588637505
-0.012531328320802615,0.3989109578423002
0.012531328320801727,0.3989109578423002
0.03759398496240607,0.39866046588637505
0.06265664160400952,0.39815995375715046
0.08771929824561386,0.39741036353924303
0.1127819548872182,0.396413104664495
0.13784461152882166,0.3951700494960495
0.162907268170426,0.393683527470633
0.18796992481202945,0.3919563178246953
0.2130325814536338,0.38999164093619865
0.23809523809523814,0.3877931483198097
0.2631578947368416,0.3853649113189985
0.28822055137844593,0.3827114085440555
0.3132832080200494,0.3798375121102728
0.33834586466165373,0.37674847273546713
0.36340852130325807,0.37344990376063225
0.3884711779448615,0.3699477641617574
0.41353383458646586,0.3662483406247368
0.4385964912280702,0.3623582287587869
0.46365914786967366,0.3582843135268672
0.488721804511278,0.3540337489742691
0.5137844611528823,0.34961393733876706
0.5388471177944858,0.3450325076275149
0.5639097744360901,0.3402972937472163
0.5889724310776936,0.3354163122750012
0.6140350877192979,0.33039773995788
0.6390977443609023,0.32524989102866586
0.6641604010025057,0.3199811944258112
0.6892230576441101,0.31460017100375154
0.7142857142857135,0.30911541081906657
0.7393483709273179,0.3035355505760786
0.7644110275689222,0.2978692513134426
0.7894736842105257,0.2921251764108271
0.81453634085213,0.2863119699919938
0.8395989974937343,0.2804382357974594
0.8646616541353378,0.27451251659648374
0.8897243107769421,0.26854327420442375
0.9147869674185465,0.2625388701675251
0.9398496240601499,0.25650754717302365
0.9649122807017543,0.25045741123804255
0.9899749373433577,0.24439641472620782
1.015037593984962,0.23833234023619435
1.0401002506265664,0.23227278540161087
1.0651629072681699,0.22622514863672338
1.0902255639097742,0.22019661585757466
1.1152882205513777,0.21419414820308388
1.140350877192982,0.20822447077573322
1.1654135338345863,0.20229406241652512
1.1904761904761898,0.19640914652400165
1.2155388471177941,0.19057568292233362
1.2406015037593985,0.18479936077880002
1.265664160401002,0.17908559256642137
1.2907268170426063,0.17343950906311564
1.3157894736842106,0.1678659553745185
1.340852130325814,0.16236948796357084
1.3659147869674184,0.1569543726661539
1.3909774436090219,0.15162458366845027
1.4160401002506262,0.14638380341833318
1.4411027568922306,0.14123542343997755
1.466165413533834,0.1361825460180106
1.4912280701754383,0.1312279867149257
1.5162907268170418,0.1263742776831499
1.5413533834586461,0.12162367173109112
1.5664160401002505,0.11697814710071265
1.591478696741854,0.11243941291266417
1.6165413533834583,0.10800891523376313
1.6416040100250626,0.1036878437206525
1.666666666666666,0.09947713879274879
1.6917293233082704,0.09537749928715436
1.7167919799498748,0.09138939054800821
1.7418546365914782,0.08751305290279283
1.7669172932330826,0.08374851047839374
1.791979949874686,0.08009558031020687
1.8170426065162903,0.07655388169828968
1.8421052631578947,0.07312284576546144
1.8671679197994981,0.06980172517333647
1.8922305764411025,0.06658960395353158
1.917293233082706,0.06348540741269784
1.9423558897243103,0.060487912071570026
1.9674185463659146,0.05759575559990737
1.992481203007518,0.05480744671097525
2.0175438596491224,0.05212137498110027
2.0426065162907268,0.04953582056178898
2.06766917293233,0.047048963753922333
2.0927318295739346,0.044658894415616025
2.117794486215539,0.04236362117744977
2.1428571428571423,0.040161080440903156
2.1679197994987467,0.038049145137986386
2.19298245614035,0.03602563323219994
2.2180451127819545,0.034088315943088886
2.243107769423559,0.03223492567877035
2.2681704260651623,0.030463163662883513
2.2932330827067666,0.028770707244444936
2.31829573934837,0.027155216881069203
2.3433583959899744,0.025614342787930084
2.3684210526315788,0.02414573124668899
2.393483709273182,0.022747030570389064
2.4185463659147866,0.021415896722008842
2.443609022556391,0.020149998585979285
2.4686716791979944,0.01894702289348667
2.4937343358395987,0.017804678803813773
2.518796992481203,0.016720702145305775
2.5438596491228065,0.01569285932078348
2.568922305764411,0.014718950883368392
2.5939849624060143,0.013796814789726037
2.6190476190476186,0.012924329338678337
2.644110275689223,0.012099415803985545
2.6691729323308264,0.01132004077084941
2.6942355889724308,0.010584218186349739
2.719298245614034,0.009890011134594147
2.7443609022556386,0.00923553334783944
2.769423558897243,0.008618950465238149
2.7944862155388464,0.008038481051173958
2.8195488721804507,0.007492397385383909
2.844611528822055,0.00697902603722343
2.8696741854636585,0.006496748236517865
2.894736842105263,0.006044000053466411
2.919799498746867,0.00561927240002404
2.9448621553884706,0.005221110865088941
2.969924812030075,0.004848115395672824
2.9949874686716784,0.004498939836032172
3.0200501253132828,0.0041722913364950305
3.045112781954886,0.0038669296434358184
3.0701754385964914,0.0035816662815319374
3.095238095238095,0.0033153636390878516
3.1203007518796984,0.0030669339668355712
3.1453634085213036,0.002835338300222888
3.170426065162907,0.0026195853147823666
3.1954887218045105,0.0024187301237413444
3.220551378446114,0.0022318730265888406
3.245614035087719,0.002058158216861499
3.2706766917293226,0.0018967724569524413
3.295739348370926,0.0017469437272853848
3.3208020050125313,0.0016079398567358733
3.3458646616541348,0.0014790671407227513
3.370927318295738,0.0013596689529398003
3.3959899749373434,0.0012491243562513291
3.421052631578947,0.001146846717837844
3.4461152882205504,0.0010522823332510564
3.4711779448621556,0.0009649090636228159
3.496240601503759,0.0008842349898707559
3.5213032581453625,0.0008097970873562525
3.5463659147869677,0.0007411599240785264
3.571428571428571,0.0006779143851326774
3.5964912280701746,0.0006196764258201913
3.62155388471178,0.0005660858554784142
3.6466165413533833,0.0005168051537905212
3.6716791979949868,0.0004715183210502494
3.69674185463659,0.00042992976358608207
3.7218045112781954,0.0003917632152972761
3.746867167919799,0.0003567606960194347
3.7719298245614024,0.00032468150721959185
3.7969924812030076,0.0002953012653199903
3.822055137844611,0.0002684109727651769
3.8471177944862145,0.00024381612677850393
3.8721804511278197,0.00022133586560102843
3.897243107769423,0.00020080215186743947
3.9223057644110266,0.00018205899264960037
3.947368421052632,0.00016496169558787932
3.9724310776942353,0.00014937616043290869
3.9974937343358388,0.00013517820523519894
4.022556390977442,0.00012225292634646318
4.0476190476190474,0.00011049409133374726
4.072681704260651,9.980356385501092e-05
4.097744360902254,9.009075950182397e-05
4.12280701754386,8.127213158076763e-05
4.147869674185463,7.327068577919775e-05
4.1729323308270665,6.601552264266085e-05
4.197994987468672,5.9441406779801394e-05
4.223057644110275,5.3488361705411716e-05
4.248120300751879,4.810128923281217e-05
4.273182957393484,4.322961233243351e-05
4.298245614035087,3.882694038372737e-05
4.323308270676691,3.485075576189086e-05
4.348370927318296,3.126212071884728e-05
4.3734335839598995,2.8025403539005946e-05
4.398496240601503,2.510802297412024e-05
4.423558897243108,2.2480209987667403e-05
4.448621553884712,2.0114785867189643e-05
4.473684210526315,1.7986955792640675e-05
4.4987468671679185,1.6074116979643707e-05
4.523809523809524,1.4355680548377896e-05
4.548872180451127,1.2812906301321744e-05
4.573934837092731,1.1428749626026737e-05
4.598997493734336,1.0187719772267939e-05
4.624060150375939,9.07574878610118e-06
4.649122807017543,8.080070416385803e-06
4.674185463659148,7.189108342041487e-06
4.6992481203007515,6.392373100554284e-06
4.724310776942355,5.680367129915425e-06
4.74937343358396,5.0444973671588915e-06
4.774436090225564,4.476994876867027e-06
4.799498746867167,3.970841012367127e-06
4.8245614035087705,3.5196996407833627e-06
4.849624060150376,3.1178549905840824e-06
4.874686716791979,2.76015470674197e-06
4.899749373433583,2.44195772407048e-06
4.924812030075188,2.1590865937000873e-06
4.949874686716791,1.9077839209973473e-06
4.974937343358395,1.684672595508945e-06
5.0,1.4867195147342979e-06


==> Figures/E_vs_MLE/mean_mle_points.csv <==
x,density,label
5.215649808402096,0.08599702830445628,Mean
6.992481203007518,0.1728733566759215,MLE


==> Figures/E_vs_MLE/right_skewed_bimodal_density.csv <==
x,density
0.0,0.018900064899493092
0.02506265664160401,0.019865438287817918
0.05012531328320802,0.020867013545728206
0.07518796992481203,0.021905326948836398
0.10025062656641603,0.02298087077078839
0.12531328320802004,0.024094089832931216
0.15037593984962405,0.02524537803646872
0.17543859649122806,0.02643507488964842
0.20050125313283207,0.027663462043158348
0.22556390977443608,0.02893075984751041
0.2506265664160401,0.03023712394674311
0.2756892230576441,0.03158264192328529
0.3007518796992481,0.03296733000927821
0.3258145363408521,0.03439112988005246
0.3508771929824561,0.03585390554579152
0.37593984962406013,0.03735544035768319
0.40100250626566414,0.03889543414505663
0.42606516290726815,0.04047350050012415
0.45112781954887216,0.04208916422698753
0.47619047619047616,0.04374185897152606
0.5012531328320802,0.045430925048654716
0.5263157894736842,0.04715560748322098
0.5513784461152882,0.04891505428049859
0.5764411027568922,0.050708314941831166
0.6015037593984962,0.052534339240479504
0.6265664160401002,0.05439197627212991
0.6516290726817042,0.056279973793829347
0.6766917293233082,0.05819697786432617
0.7017543859649122,0.060141532797912414
0.7268170426065163,0.06211208144288966
0.7518796992481203,0.06410696579471428
0.7769423558897243,0.06612442795272536
0.8020050125313283,0.06816261142812209
0.8270676691729323,0.07021956280954066
0.8521303258145363,0.07229323379118993
0.8771929824561403,0.07438148356704585
0.9022556390977443,0.07648208159308181
0.9273182957393483,0.07859271071793361
0.9523809523809523,0.08071097068077136
0.9774436090225563,0.08283438197348256
1.0025062656641603,0.08496039006257132
1.0275689223057642,0.08708636996445586
1.0526315789473684,0.08920963116610788
1.0776942355889725,0.09132742288123698
1.1027568922305764,0.0934369396304863
1.1278195488721803,0.09553532713238286
1.1528822055137844,0.09761968849009238
1.1779448621553885,0.09968709065736596
1.2030075187969924,0.101734571165454
1.2280701754385963,0.10375914509120349
1.2531328320802004,0.1057578122450647
1.2781954887218046,0.10772756455631764
1.3032581453634084,0.10966539363150098
1.3283208020050123,0.11156829846079185
1.3533834586466165,0.11343329324595632
1.3784461152882206,0.11525741532247365
1.4035087719298245,0.11703773314754225
1.4285714285714284,0.11877135432490538
1.4536340852130325,0.12045543363680244
1.4786967418546366,0.12208718105285589
1.5037593984962405,0.12366386968535631
1.5288220551378444,0.12518284366020702
1.5538847117794485,0.12664152587274274
1.5789473684210527,0.12803742559774334
1.6040100250626566,0.1293681459232285
1.6290726817042605,0.13063139097803736
1.6541353383458646,0.1318249729237743
1.6791979949874687,0.13294681868243277
1.7042606516290726,0.13399497637189067
1.7293233082706765,0.13496762142250252
1.7543859649122806,0.13586306234918819
1.7794486215538847,0.1366797461547323
1.8045112781954886,0.13741626334145243
1.8295739348370925,0.1380713525099668
1.8546365914786966,0.13864390452547776
1.8796992481203008,0.13913296623378463
1.9047619047619047,0.13953774371113167
1.9298245614035086,0.13985760503398018
1.9548872180451127,0.14009208255685188
1.9799498746867168,0.1402408746885172
2.0050125313283207,0.1403038471589795
2.0300751879699246,0.14028103377192883
2.0551378446115285,0.14017263663958765
2.080200501253133,0.1399790258991385
2.1052631578947367,0.13970073891219392
2.1303258145363406,0.1393384789510296
2.155388471177945,0.13889311337754234
2.180451127819549,0.1383656713230988
2.2055137844611528,0.13775734087959796
2.2305764411027567,0.1370694658141713
2.2556390977443606,0.13630354182197113
2.280701754385965,0.13546121233344433
2.305764411027569,0.1345442638943441
2.3308270676691727,0.1335546211384807
2.355889724310777,0.13249434137485563
2.380952380952381,0.1313656088123396
2.406015037593985,0.13017072844644823
2.4310776942355887,0.1289121196340245
2.4561403508771926,0.12759230938275337
2.481203007518797,0.12621392538340287
2.506265664160401,0.12477968881350597
2.5313283208020048,0.12329240694186355
2.556390977443609,0.12175496556376106
2.581453634085213,0.12017032129714551
2.606516290726817,0.11854149377020828
2.631578947368421,0.11687155773086247
2.6566416040100247,0.11516363510849266
2.681704260651629,0.11342088705809318
2.706766917293233,0.11164650601650179
2.731829573934837,0.10984370779988414
2.756892230576441,0.10801572377093463
2.781954887218045,0.10616579310343963
2.807017543859649,0.10429715517090195
2.832080200501253,0.10241304208486614
2.8571428571428568,0.10051667140741055
2.882205513784461,0.09861123906100286
2.907268170426065,0.09669991245755262
2.932330827067669,0.09478582386705021
2.9573934837092732,0.09287206404466677
2.982456140350877,0.0909616761336112
3.007518796992481,0.08905764985941139
3.032581453634085,0.08716291602961708
3.057644110275689,0.08528034135121972
3.082706766917293,0.0834127235763634
3.107769423558897,0.08156278698518862
3.132832080200501,0.07973317821291785
3.1578947368421053,0.07792646242656887
3.182957393483709,0.07614511985497775
3.208020050125313,0.07439154267413592
3.233082706766917,0.07266803224820703
3.258145363408521,0.07097679672499392
3.2832080200501252,0.06931994898308295
3.308270676691729,0.06769950492641141
3.333333333333333,0.06611738212058568
3.3583959899749374,0.0645753987639354
3.3834586466165413,0.06307527298502118
3.408521303258145,0.061618622457129325
3.433583959899749,0.06020696431919038
3.458646616541353,0.05884171539154909
3.4837092731829573,0.0575241926740994
3.508771929824561,0.05625561411347671
3.533834586466165,0.05503709962527494
3.5588972431077694,0.05386967235662973
3.5839598997493733,0.05275426017397658
3.6090225563909772,0.051691697360359966
3.634085213032581,0.05068272650633082
3.659147869674185,0.04972800057822507
3.6842105263157894,0.04882808514746345
3.7092731829573933,0.04798346076444972
3.734335839598997,0.04719452546066748
3.7593984962406015,0.04646159736268193
3.7844611528822054,0.04578491740193756
3.8095238095238093,0.04516465210450313
3.834586466165413,0.044600896445246035
3.859649122807017,0.044093676751313864
3.8847117794486214,0.04364295364025875
3.9097744360902253,0.04324862497865319
3.9348370927318292,0.04291052884760961
3.9598997493734336,0.0426284465022259
3.9849624060150375,0.042402105312627655
4.010025062656641,0.04223118167496333
4.035087719298246,0.042115303881420804
4.060150375939849,0.04205405493907353
4.0852130325814535,0.04204697532812011
4.110275689223057,0.04209356569085356
4.135338345864661,0.0421932894434764
4.160401002506266,0.04234557530366284
4.185463659147869,0.042549819727554804
4.2105263157894735,0.042805389250658896
4.235588972431078,0.04311162272788409
4.260651629072681,0.04346783346872057
4.285714285714286,0.043873311264304424
4.31077694235589,0.04432732430383919
4.335839598997493,0.044829120978548596
4.360902255639098,0.04537793157201478
4.385964912280701,0.04597296983640739
4.4110275689223055,0.04661343445473301
4.43609022556391,0.047298510389825126
4.461152882205513,0.048027370121354676
4.486215538847118,0.04879917477266617
4.511278195488721,0.04961307512973397
4.5363408521303255,0.05046821255498882
4.56140350877193,0.05136371979918074
4.586466165413533,0.05229872171482785
4.611528822055138,0.05327233587514352
4.636591478696742,0.054283673102642656
4.661654135338345,0.05533183791190017
4.68671679197995,0.05641592887117006
4.711779448621554,0.05753503888777398
4.7368421052631575,0.058688255422336154
4.761904761904762,0.05987466063707393
4.786967418546365,0.061093331483454145
4.81203007518797,0.062343339734597936
4.837092731829574,0.06362375196785469
4.8621553884711775,0.06493362950298112
4.887218045112782,0.06627202830134547
4.912280701754385,0.06763799883153825
4.93734335839599,0.06903058590670845
4.962406015037594,0.0704488284988576
4.987468671679197,0.07189175953522013
5.012531328320802,0.07335840568173342
5.037593984962406,0.0748477871184575
5.0626566416040095,0.07635891731165025
5.087719298245614,0.07789080278702903
5.112781954887218,0.07944244290856678
5.137844611528822,0.08101282966697532
5.162907268170426,0.08260094748182353
5.1879699248120295,0.08420577302102263
5.213032581453634,0.08582627504119482
5.238095238095238,0.08746141425220956
5.263157894736842,0.08911014320894715
5.288220551378446,0.09077140623311196
5.313283208020049,0.0924441393676821
5.338345864661654,0.09412727036634799
5.363408521303258,0.09581971872005152
5.3884711779448615,0.09752039572250457
5.413533834586466,0.09922820457632937
5.43859649122807,0.10094204054123043
5.463659147869674,0.10266079112538103
5.488721804511278,0.1043833363209798
5.513784461152882,0.10610854888471258
5.538847117794486,0.10783529466364017
5.56390977443609,0.10956243296682043
5.588972431077694,0.11128881698276889
5.614035087719298,0.11301329424266542
5.639097744360902,0.11473470712901941
5.664160401002506,0.11645189342932469
5.68922305764411,0.11816368693405477
5.7142857142857135,0.11986891807817945
5.739348370927318,0.12156641462522215
5.764411027568922,0.12325500239271948
5.789473684210526,0.12493350601779947
5.81453634085213,0.12660074976145388
5.839598997493734,0.12825555834994834
5.864661654135338,0.12989675785169053
5.889724310776942,0.13152317658776128
5.9147869674185465,0.13313364607420386
5.93984962406015,0.13472700199406915
5.964912280701754,0.13630208519712014
5.989974937343358,0.13785774272501616
6.015037593984962,0.13939282885972135
6.040100250626566,0.14090620619281144
6.06516290726817,0.14239674671329317
6.090225563909774,0.14386333291149825
6.115288220551378,0.14530485889656383
6.140350877192982,0.14672023152497826
6.165413533834586,0.14810837153763418
6.19047619047619,0.1494682147028108
6.215538847117794,0.15079871296248726
6.2406015037593985,0.15209883557937984
6.265664160401002,0.15336757028209153
6.290726817042606,0.15460392440576648
6.315789473684211,0.1558069260256494
6.340852130325814,0.15697562508096805
6.365914786967418,0.1581090944865766
6.390977443609022,0.15920643122982817
6.416040100250626,0.1602667574501766
6.4411027568922306,0.16128922149904829
6.466165413533834,0.16227299897757017
6.491228070175438,0.16321729374979024
6.516290726817042,0.16412133892908254
6.541353383458646,0.16498439783549118
6.5664160401002505,0.16580576492183033
6.591478696741854,0.16658476666643218
6.616541353383458,0.16732076243050528
6.641604010025063,0.16801314527814817
6.666666666666666,0.16866134275714478
6.69172932330827,0.1692648176387558
6.716791979949875,0.16982306861481108
6.741854636591478,0.17033563095050233
6.7669172932330826,0.17080207709137238
6.791979949874686,0.17122201722309846
6.81704260651629,0.17159509978276916
6.842105263157895,0.1719210119204613
6.867167919799498,0.1721994799100299
6.8922305764411025,0.17243026950813475
6.917293233082706,0.17261318626063818
6.94235588972431,0.172748075755623
6.967418546365915,0.17283482382239104
6.992481203007518,0.1728733566759215
7.017543859649122,0.17286364100638033
7.042606516290727,0.17280568401339177
7.06766917293233,0.17269953338489671
7.0927318295739346,0.17254527722053983
7.117794486215539,0.17234304389964414
7.142857142857142,0.17209300189394536
7.167919799498747,0.17179535952537367
7.19298245614035,0.1714503646692829
7.2180451127819545,0.17105830440364
7.243107769423559,0.17061950460479547
7.268170426065162,0.17013432949056598
7.293233082706767,0.1696031811114635
7.31829573934837,0.16902649879101145
7.343358395989974,0.1684047585161857
7.368421052631579,0.1677384722791195
7.393483709273182,0.16702818737130334
7.4185463659147866,0.16627448563160283
7.443609022556391,0.1654779826495068
7.468671679197994,0.16463932692509992
7.493734335839599,0.1637591989873349
7.518796992481203,0.16283831047225675
7.5438596491228065,0.16187740316290145
7.568922305764411,0.16087724799265984
7.593984962406014,0.15983864401396164
7.619047619047619,0.1587624173341902
7.644110275689223,0.15764942002079513
7.669172932330826,0.15650052897761665
7.694235588972431,0.15531664479448065
7.719298245614034,0.15409869057216205
7.744360902255639,0.1528476107248471
7.769423558897243,0.15156436976225607
7.794486215538846,0.15024995105360917
7.819548872180451,0.14890535557563853
7.844611528822055,0.147531600646863
7.8696741854636585,0.14612971865034904
7.894736842105263,0.144700755747186
7.919799498746867,0.14324577058290228
7.944862155388471,0.14176583298904102
7.969924812030075,0.14026202268210272
7.994987468671678,0.13873542796204744
8.020050125313283,0.13718714441252552
8.045112781954886,0.13561827360498147
8.070175438596491,0.13402992180874498
8.095238095238095,0.13242319870918928
8.120300751879698,0.13079921613599488
8.145363408521304,0.12915908680351895
8.170426065162907,0.12750392306521893
8.19548872180451,0.1258348356840289
8.220551378446114,0.12415293262053638
8.24561403508772,0.12245931784074465
8.270676691729323,0.12075509014514833
8.295739348370926,0.11904134202078218
8.320802005012531,0.11731915851784105
8.345864661654135,0.11558961615239487
8.370927318295738,0.1138537818366518
8.395989974937343,0.11211271183815065
8.421052631578947,0.11036745076918501
8.44611528822055,0.10861903060768296
8.471177944862156,0.10686846975069064
8.496240601503759,0.10511677210152301
8.521303258145362,0.10336492619156411
8.546365914786968,0.10161390433761898
8.571428571428571,0.0998646618356326
8.596491228070175,0.09811813619150775
8.62155388471178,0.09637524638967233
8.646616541353383,0.09463689219995956
8.671679197994987,0.09290395352328032
8.69674185463659,0.09117728977648673
8.721804511278195,0.08945773931673914
8.746867167919799,0.08774611890560928
8.771929824561402,0.08604322321306865
8.796992481203008,0.08434982436143479
8.822055137844611,0.08266667150926603
8.847117794486214,0.0809944904751189
8.87218045112782,0.07933398340100939
8.897243107769423,0.07768582845534235
8.922305764411027,0.07605067957500325
8.947368421052632,0.07442916624623756
8.972431077694235,0.07282189332387531
8.997493734335839,0.0712294408883916
9.022556390977442,0.06965236414023554
9.047619047619047,0.06809119333079668
9.072681704260651,0.06654643372932235
9.097744360902254,0.06501856562504449
9.12280701754386,0.06350804436372413
9.147869674185463,0.0620153004177724
9.172932330827066,0.060540739489059366
9.197994987468672,0.059084742643483824
9.223057644110275,0.057647666476333535
9.248120300751879,0.0562298433074296
9.273182957393484,0.054831581405017794
9.298245614035087,0.05345316523733617
9.32330827067669,0.05209485575076189
9.348370927318296,0.05075689067341799
9.3734335839599,0.049439484843097015
9.398496240601503,0.04814283055834142
9.423558897243108,0.04686709795150662
9.448621553884712,0.04561243538261942
9.473684210526315,0.04437896985283473
9.498746867167918,0.04316680743628944
9.523809523809524,0.04197603372914686
9.548872180451127,0.04080671431462571
9.57393483709273,0.03965889524280788
9.598997493734336,0.03853260352402683
9.62406015037594,0.03742784763464264
9.649122807017543,0.03634461803401976
9.674185463659148,0.03528288769153787
9.699248120300751,0.034242612622476784
9.724310776942355,0.033223732431634824
9.74937343358396,0.03222617086355809
9.774436090225564,0.03124983635827816
9.799498746867167,0.030294622611476356
9.82456140350877,0.02936040913801981
9.849624060150376,0.028447061837836306
9.87468671679198,0.027554433563124262
9.899749373433583,0.026682364685920973
9.924812030075188,0.025830683665083013
9.949874686716791,0.02499920761176279
9.974937343358395,0.02418774285249601
10.0,0.02339608548904993


==> Figures/Estimation/bayesian_update_data.csv <==
x,prior,likelihood,posterior
-3.0,0.0044318484119380075,6.349117335933302e-08,1.205587236475578e-09
-2.979949874686717,0.004705660369175163,7.450750726771851e-08,1.5021766384146856e-09
-2.9598997493734336,0.004994381010536233,8.736501084574776e-08,1.8694747202607096e-09
-2.9398496240601504,0.005298685864580176,1.0235895823877769e-07,2.323776851331297e-09
-2.919799498746867,0.00561927240002404,1.1982984565319952e-07,2.884997734213191e-09
-2.899749373433584,0.005956860207331411,1.401699645021084e-07,3.5774433292742087e-09
-2.8796992481203008,0.006312191145539162,1.6383087376085197e-07,4.43074014504144e-09
-2.8596491228070176,0.006686029451855318,1.9133188593759084e-07,5.480952377851591e-09
-2.8395989974937343,0.00707916181151966,2.2326969435618867e-07,6.7719229506514656e-09
-2.819548872180451,0.0074923973853839,2.603292841076637e-07,8.35688101478229e-09
-2.799498746867168,0.007926567792639443,3.0329628516855987e-07,1.030036608779688e-08
-2.7794486215538847,0.008382527046098763,3.530709439333686e-07,1.268052787311839e-08
-2.7593984962406015,0.008861151437422023,4.106839088933692e-07,1.559187113484048e-08
-2.7393483709273183,0.009363339369673521,4.773140475528852e-07,1.9148526999867512e-08
-2.719298245614035,0.009890011134594121,5.543085350486873e-07,2.3488145974840933e-08
-2.699248120300752,0.010442108631985856,6.432054804786124e-07,2.8776524073099563e-08
-2.6791979949874687,0.011020595028624272,7.457593848060297e-07,3.521309205789523e-08
-2.6591478696741855,0.011626454354143041,8.639697545475218e-07,4.303741927063337e-08
-2.6390977443609023,0.012260691031374376,1.0001132284368262e-06,5.2536908216723974e-08
-2.619047619047619,0.012924329338678327,1.1567796100561617e-06,6.405588446133962e-08
-2.598997493734336,0.013618412801854395,1.3369122382078754e-06,7.800631892633655e-08
-2.5789473684210527,0.01434400351330068,1.5438531687360368e-06,9.488045691365324e-08
-2.5588972431077694,0.01510218137616895,1.7813936867720908e-06,1.1526567070192363e-07
-2.5388471177944862,0.015894043271359334,2.05383071714013e-06,1.3986190102421802e-07
-2.518796992481203,0.016720702145305775,2.366029753083351e-06,1.6950210785199838e-07
-2.49874686716792,0.01758328601662328,2.7234949797243817e-06,2.051762134670691e-07
-2.4786967418546366,0.018482936899820814,3.1324473289007344e-06,2.480590916534428e-07
-2.4586466165413534,0.019420809644428827,3.599911266366005e-06,2.995432369116708e-07
-2.43859649122807,0.020398070688049507,4.133811180943662e-06,3.6127683789145636e-07
-2.418546365914787,0.021415896722008814,4.743078318176886e-06,4.3520808083310324e-07
-2.398496240601504,0.022475473268474783,5.4377692784220185e-06,5.236366228601126e-07
-2.3784461152882206,0.02357799316810372,6.229197181253124e-06,6.292733027059756e-07
-2.3583959899749374,0.02472465497748768,7.130076684515178e-06,7.553092991938137e-07
-2.338345864661654,0.025916661275899516,8.154684137385234e-06,9.054961068943906e-07
-2.318295739348371,0.027155216881069148,9.31903424234174e-06,1.08423787530739e-06
-2.2982456140350878,0.028441526973973338,1.064107470091526e-05,1.2966978541407113e-06
-2.2781954887218046,0.029776795132882363,1.2140900422375745e-05,1.548920904348292e-06
-2.2581453634085213,0.031162221277180404,1.38409889829084e-05,1.8479742741070317e-06
-2.238095238095238,0.0325989995217603,1.5766459135100247e-05,2.2021091024644106e-06
-2.218045112781955,0.03408831594308885,1.794535428338075e-05,2.620945402564679e-06
-2.1979949874686717,0.03563134625834406,2.0408952960039762e-05,3.1156835927313345e-06
-2.1779448621553885,0.037229253419340906,2.3192108458114523e-05,3.6993459887633337e-06
-2.1578947368421053,0.038883185123285834,2.6333619901219895e-05,4.3870520460202515e-06
-2.137844611528822,0.040594271242732426,2.987663715564367e-05,5.196331546536386e-06
-2.117794486215539,0.04236362117744977,3.386910211596203e-05,6.147480365655849e-06
-2.0977443609022557,0.04419232113126051,3.8364229021185785e-05,7.263963925450536e-06
-2.0776942355889725,0.04608143131725651,4.342102658302575e-05,8.572873949132518e-06
-2.0576441102756893,0.04803198309515483,4.9104864830140345e-05,1.0105444672140554e-05
-2.037593984962406,0.050044976044915195,5.548808969097061e-05,1.1897635241514103e-05
-2.017543859649123,0.05212137498110021,6.265068845156205e-05,1.399078564505225e-05
-1.9974937343358397,0.05426210691281964,7.068100933212861e-05,1.643235415454082e-05
-1.9774436090225564,0.056468057954461456,7.96765385253133e-05,1.9276744941342648e-05
-1.9573934837092732,0.05874007019276934,8.974473812836676e-05,2.258623522550877e-05
-1.93734335839599,0.06107893851618183,0.00010100394847879218,2.6432012048101205e-05
-1.9172932330827068,0.06348540741269773,0.00011358435846626213,3.089532950655674e-05
-1.8972431077694236,0.06596016774287664,0.00012762904744056572,3.6068798059590235e-05
-1.8771929824561404,0.06850385349491855,0.0001432951023634838,4.2057818285200295e-05
-1.8571428571428572,0.07111703852909346,0.00016075481385933028,4.898217225543627e-05
-1.837092731829574,0.07380023331910676,0.00018019695480162926,5.697778646609345e-05
-1.8170426065162908,0.07655388169828961,0.00020182814502924936,6.619868101840106e-05
-1.7969924812030076,0.07937835761879178,0.00022587430571124136,7.681912048156269e-05
-1.7769423558897244,0.08227396193222726,0.00025258220677260403,8.903598255667329e-05
-1.7568922305764412,0.08524091920047916,0.0002822211106499872,0.00010307136129937813
-1.736842105263158,0.088279374545606,0.00031508451546374133,0.00011917542222434741
-1.7167919799498748,0.09138939054800821,0.0003514920004673458,0.0001376295270911238
-1.6967418546365916,0.09457094420220742,0.00039179117636385283,0.00015874964653837077
-1.6766917293233083,0.09782392393976118,0.0004363597427580959,0.00018289007897047616
-1.6566416040100251,0.10114812672898155,0.00048560765463981684,0.0002104474941836113
-1.636591478696742,0.10454325526124371,0.0005399793993632516,0.0002418653201228581
-1.6165413533834587,0.10800891523376308,0.0005999563850999048,0.0002776384908614668
-1.5964912280701755,0.11154461273877948,0.0006660594411902785,0.00031831857335994416
-1.5764411027568923,0.11514975176911957,0.0007388514302042499,0.000364519289767456
-1.556390977443609,0.11882363185010751,0.0008189399708361749,0.0004169224509409835
-1.536340852130326,0.12256544580776192,0.0009069802700070975,0.00047628431544810784
-1.5162907268170427,0.12637427768314974,0.0010036780617208513,0.0005434423865561413
-1.4962406015037595,0.1302491008026682,0.0011097926493216681,0.0006193226575625311
-1.4761904761904763,0.13418877601388887,0.0012261400468269556,0.0007049473132584187
-1.456140350877193,0.1381920500964273,0.0013535962139596652,0.0008014428923093439
-1.4360902255639099,0.14225755435709334,0.0014931003783798605,0.0009100489118560968
-1.4160401002506267,0.1463838034183331,0.0016456584374154905,0.001032126951658812
-1.3959899749373434,0.1505691942086921,0.0018123464303189704,0.0011691701906051397
-1.3759398496240602,0.1548120051637116,0.001994314070731174,0.0013228133833591421
-1.355889724310777,0.1591103956453148,0.0021927883276204713,0.0014948432593259351
-1.3358395989974938,0.16346240558734854,0.0024090770414853476,0.001687209319937606
-1.3157894736842106,0.1678659553745185,0.0026445725610692843,0.001902035003524174
-1.2957393483709274,0.17231884596149272,0.0029007553842418246,0.0021416291797213428
-1.2756892230576442,0.17681875923844997,0.0031791977850563207,0.002408497927494595
-1.255639097744361,0.18136325864881792,0.0034815674073108683,0.0027053565424449808
-1.2355889724310778,0.18594979006438006,0.0038096308032226156,0.003035141710133021
-1.2155388471177946,0.1905756829223335,0.00416525689408738,0.0034010237727517562
-1.1954887218045114,0.1952381516282531,0.004550420328046874,0.003806419006645813
-1.1754385964912282,0.19993429722825842,0.0049672047083374315,0.004255001817971076
-1.155388471177945,0.20466110935299958,0.005417805663659883,0.004750716753290697
-1.1353383458646618,0.20941546843536496,0.005904533730604829,0.00529779021119257
-1.1152882205513786,0.21419414820308366,0.006429817016406588,0.0059007417301887785
-1.0952380952380953,0.21899381844663932,0.006996203608698996,0.006564394717328599
-1.0751879699248121,0.22381104806213925,0.007606363697424775,0.007293886471248244
-1.055137844611529,0.22864230836799201,0.008263091372625913,0.008094677342928075
-1.0350877192982457,0.23348397669344223,0.008969306060535082,0.008972558867380886
-1.0150375939849625,0.23833234023619426,0.009728053559216859,0.00993366069001386
-0.9949874686716793,0.24318360018553192,0.010542506633994874,0.010984456102663173
-0.9749373433583961,0.24803387610650948,0.011415965132066073,0.01213176599647543
-0.9548872180451129,0.252879210579954,0.012351855575070217,0.013382761032093533
-0.9348370927318297,0.2577155740921851,0.013353730187970802,0.014744961822192282
-0.9147869674185465,0.2625388701675251,0.014425265322436718,0.016226236917501344
-0.8947368421052633,0.26734494073584675,0.015570259233012503,0.01783479838525229
-0.8746867167919801,0.2721295717265883,0.016792629164750366,0.01957919476869546
-0.8546365914786969,0.2768884988798603,0.018096407711670336,0.021468301218148245
-0.8345864661654137,0.2816174137644796,0.019485738406434135,0.023511306588153983
-0.8145363408521304,0.2863119699919937,0.020964870502984408,0.025717697301928962
-0.7944862155388472,0.29096778961501035,0.022538152915627722,0.028097237793527522
-0.774436090225564,0.2955804696974204,0.02421002728014562,0.030659947350210916
-0.7543859649122808,0.3001455890434081,0.025985020105013832,0.0334160731924972
-0.7343358395989976,0.3046587150714743,0.027867733983708672,0.036376059647405805
-0.7142857142857144,0.3091154108190664,0.029862837842388645,0.0395505132915672
-0.6942355889724312,0.3135112420628148,0.03197505620096473,0.04295016396519693
-0.674185463659148,0.3178417845388168,0.03420915742971876,0.0465858215854393
-0.6541353383458648,0.32210263124689764,0.03656994098819273,0.0504683287182486
-0.6340852130325816,0.3262893998223059,0.039062223638051036,0.05460850890172138
-0.6140350877192984,0.3303977399578799,0.04169082462700392,0.05901711075050517
-0.5939849624060152,0.33442334085934605,0.04446054984666145,0.06370474791043422
-0.573934837092732,0.3383619387160902,0.04737617497334954,0.06868183497466035
-0.5538847117794488,0.3422093241694699,0.05044242760743958,0.07395851951700672
-0.5338345864661656,0.34596134976052284,0.05366396843359979,0.07954461044475336
-0.5137844611528823,0.34961393733876706,0.05704537143153976,0.08544950292121463
-0.49373433583959914,0.353163085413687,0.06059110317425532,0.09168210015787112
-0.47368421052631593,0.35660487643045413,0.06430550125845227,0.09825073242601678
-0.4536340852130327,0.3599354839514509,0.06819275191969437,0.10516307368837362
-0.4335839598997495,0.363151179725237,0.07225686689283137,0.11242605630136428
-0.4135338345864663,0.3662483406247367,0.07650165958637464,0.12004578428813335
-0.3934837092731831,0.3692234554366199,0.08093072064763698,0.1280274457303588
-0.3734335839598999,0.3720731314841047,0.0855473930035919,0.13637522487275708
-0.3533834586466167,0.37479410106572675,0.09035474647046306,0.1450922145772894
-0.3333333333333335,0.3773832276929932,0.09535555203297401,0.15418032980376928
-0.3132832080200503,0.3798375121102726,0.10055225590189429,0.16364022282915752
-0.29323308270676707,0.3821540980807619,0.10594695346594818,0.17347120094866425
-0.27318295739348386,0.3843302779229161,0.11154136326123242,0.1836711474271876
-0.25313283208020065,0.3863634977823275,0.11733680108794894,0.1942364464889939
-0.23308270676691745,0.38825136262469145,0.12333415441042316,0.20516191314628446
-0.21303258145363424,0.3899916409361986,0.12953385718197746,0.21644072867285993
-0.19298245614035103,0.3915822691184432,0.13593586524119217,0.22806438252699276
-0.17293233082706783,0.39302135556573403,0.14253963243033724,0.24002262151743606
-0.15288220551378462,0.39430718441353174,0.14934408759023746,0.25230340698787657
-0.1328320802005014,0.39543821894761483,0.15634761258846733,0.2648928807678328
-0.1127819548872182,0.396413104664495,0.16354802153950887,0.27777534060182224
-0.092731829573935,0.39723067197454875,0.17094254137627563,0.2909332257235246
-0.07268170426065179,0.3978899385403145,0.17852779393217233,0.3043471131876738
-0.052631578947368585,0.39839011124341195,0.1862997796915616,0.3179957255096799
-0.03258145363408538,0.39873058777456966,0.19425386336411943,0.3318559500917797
-0.01253132832080217,0.3989109578423002,0.2023847614350386,0.34590287083521715
0.007518796992481036,0.39893100399682613,0.21068653183836333,0.36010981225107336
0.027568922305764243,0.39879070206694206,0.21915256589489332,0.3744483962885118
0.04761904761904745,0.398490221208583,0.22777558264907327,0.3888886119991047
0.06766917293233066,0.39802992356496364,0.2365476257310838,0.4033988980504194
0.08771929824561386,0.39741036353924303,0.2454600628609885,0.4179462379920818
0.10776942355889707,0.39663228668176104,0.25450358810128965,0.4324962680641611
0.12781954887218028,0.39569662819497137,0.263668226952629,0.4470133972220342
0.14786967418546348,0.39460451106026945,0.27294334437469286,0.46146093893508894
0.1679197994987467,0.39335724379196607,0.28231765580068124,0.4758012541999568
0.1879699248120299,0.39195631782469526,0.2917792411990588,0.48999590509371566
0.2080200501253131,0.39040340454155803,0.3013155622207764,0.5040058180800046
0.2280701754385963,0.3887003519512917,0.3109134824538337,0.5177914561725437
0.24812030075187952,0.3868491810237105,0.3205592907900271,0.5313129989575189
0.2681704260651627,0.38485208169359036,0.33023872789110453,0.5445305293799221
0.28822055137844593,0.3827114085440555,0.3399370157234291,0.5574042261105345
0.30827067669172914,0.38042967618137763,0.3496388901117592,0.5698945602309529
0.32832080200501235,0.3780095543139011,0.3593286362440106,0.5819624949050363
0.34837092731829555,0.37545386254857255,0.36899012703999984,0.5935696866473924
0.36842105263157876,0.37276556491926577,0.3786068642783142,0.6046786867539327
0.38847117794486197,0.36994776416175734,0.3881620223567555,0.6152531414269048
0.4085213032581452,0.36700369575082337,0.3976384945433965,0.6252579891077688
0.4285714285714284,0.3639367217154837,0.4070189415573183,0.6346596535263337
0.4486215538847116,0.36075032424892595,0.4162858423007055,0.6434262309840245
0.4686716791979948,0.3574480991300885,0.425421546547305,0.6515276704131702
0.488721804511278,0.3540337489742691,0.4344083293764471,0.6589359447927696
0.5087719298245612,0.3505110763304582,0.4432284471270125,0.6656252125541137
0.5288220551378444,0.3468839766433655,0.45186419463205246,0.6715719676765523
0.5488721804511276,0.3431564310983189,0.46029796348233193,0.6767551772540342
0.5689223057644108,0.33933249936736626,0.4685123010560192,0.6811564054061211
0.588972431077694,0.33541631227500107,0.4764899700421611,0.68475992251209
0.6090225563909772,0.33141206440196236,0.484214008177594,0.687552798862477
0.6290726817042605,0.32732400664553246,0.491667787910611,0.6895249819477931
0.6491228070175437,0.3231564387546669,0.49883507570012503,0.6906693567378837
0.6691729323308269,0.31891370185814816,0.505700090656299,0.6909817884460943
0.6892230576441101,0.31460017100375154,0.5122475622276963,0.6904611474185411
0.7092731829573933,0.310220247726157,0.5184627866409945,0.6891093159388273
0.7293233082706765,0.3057783526610298,0.5243316818021987,0.6869311768908373
0.7493734335839597,0.30127891822233327,0.5298408403731186,0.6839345843751741
0.7694235588972429,0.2967263813595246,0.5349775807436066,0.6801303165266871
0.7894736842105261,0.29212517641082697,0.5397299956286782,0.6755320109297495
0.8095238095238093,0.28747972806826944,0.5440869980301105,0.6701560831728692
0.8295739348370925,0.2827944444696373,0.5480383643143748,0.6640216292233057
0.8496240601503757,0.27807371043189255,0.5515747741727447,0.6571503124341382
0.8696741854636589,0.273321880839998,0.5546878472450454,0.6495662361193253
0.8897243107769421,0.26854327420442375,0.5573701762056574,0.6412958027454209
0.9097744360902253,0.26374216639992193,0.5596153561289722,0.6323675608906673
0.9298245614035086,0.2589227845974404,0.5614180099713735,0.6228120412121391
0.9498746867167918,0.2540893014003004,0.5627738100278545,0.6126615827386676
0.969924812030075,0.24924582919499866,0.5636794952434343,0.6019501508707219
0.9899749373433582,0.2443964147262077,0.5641328842824562,0.5907131485177884
1.0100250626566414,0.23954503390474735,0.5641328842824562,0.5789872218387324
1.0300751879699241,0.23469558685648556,0.5636794952434343,0.5668100620709963
1.0501253132832078,0.2298518932193025,0.5627738100278545,0.5542202049403194
1.0701754385964914,0.22501768769442163,0.5614180099713735,0.5412568291341625
1.0902255639097742,0.22019661585757466,0.5596153561289722,0.527959555299516
1.110275689223057,0.21539223023463386,0.5573701762056574,0.5143682469898575
1.1303258145363406,0.21060798664551386,0.5546878472450455,0.5005228149373091
1.1503759398496243,0.20584724081931569,0.5515747741727447,0.48646302596537755
1.170426065162907,0.20111324528286637,0.5480383643143748,0.4722283177859718
1.1904761904761898,0.19640914652400165,0.5440869980301107,0.45785762084272413
1.2105263157894735,0.19173798243014556,0.5397299956286783,0.44338918827212953
1.230576441102757,0.18710268000195998,0.5349775807436066,0.4288604349558612
1.2506265664160399,0.18250605334107842,0.5298408403731187,0.4143077865331068
1.2706766917293226,0.1779508019102015,0.524331681802199,0.3997665391321928
1.2907268170426063,0.17343950906311564,0.5184627866409947,0.38527073046744975
1.31077694235589,0.16897464084150463,0.5122475622276963,0.37085302283154153
1.3308270676691727,0.16455854503475992,0.5057000906562991,0.3565445983966599
1.3508771929824555,0.16019345049836306,0.49883507570012536,0.342375067121353
1.370927318295739,0.15588146672580702,0.49166778791061116,0.328372387444545
1.3909774436090228,0.1516245836684501,0.484214008177594,0.31456279983567
1.4110275689223055,0.14742467179715457,0.47648997004216126,0.3009707731609147
1.4310776942355883,0.14328348239905733,0.4685123010560195,0.28761896372133705
1.451127819548872,0.1392026481023477,0.4602979634823321,0.2745281867200209
1.4711779448621556,0.13518368362148972,0.45186419463205246,0.2617173998232435
1.4912280701754383,0.1312279867149257,0.4432284471270127,0.2492036983955949
1.511278195488721,0.1273368393469351,0.43440832937644747,0.2370023219116778
1.5313283208020048,0.1235114090449963,0.42542154654730524,0.22512667097789835
1.5513784461152884,0.11975275044370574,0.4162858423007055,0.2135883343372863
1.5714285714285712,0.11606180700605677,0.40701894155731855,0.20239712517850703
1.591478696741854,0.11243941291266417,0.3976384945433969,0.19156112602736045
1.6115288220551376,0.10888629510933955,0.38816202235675573,0.18108674146511688
1.6315789473684212,0.10540307550327799,0.3786068642783142,0.1709787578929174
1.651629072681704,0.1019902732980048,0.36899012704000006,0.16124040954498578
1.6716791979949868,0.09864830745715983,0.359328636244011,0.1518734499452747
1.6917293233082704,0.09537749928715436,0.3496388901117594,0.1428782280020288
1.711779448621554,0.09217807512872604,0.3399370157234291,0.13425376794214794
1.7318295739348368,0.08905016914744182,0.33023872789110476,0.12599785230169303
1.7518796992481196,0.08599382621325312,0.32055929079002754,0.1181071072098117
1.7719298245614032,0.08300900485929193,0.310913482453834,0.1105770892301959
1.791979949874687,0.08009558031020675,0.3013155622207764,0.10340237305625555
1.8120300751879697,0.07725334757047657,0.2917792411990589,0.09657663939287595
1.8320802005012524,0.07448202456330572,0.28231765580068163,0.09009276239823164
1.852130325814536,0.07178125531089123,0.27294334437469314,0.08394289610298966
1.8721804511278197,0.06915061314706333,0.263668226952629,0.07811855927067576
1.8922305764411025,0.06658960395353158,0.25450358810128976,0.07261071821135043
1.9122807017543852,0.06409766941122147,0.2454600628609889,0.0674098671104102
1.932330827067669,0.06167419025845392,0.23654762573108398,0.06250610548468376
1.9523809523809526,0.05931848954800533,0.22777558264907327,0.05788921242845875
1.9724310776942353,0.05702983589538432,0.21915256589489351,0.053548717362118935
1.992481203007518,0.05480744671097525,0.21068653183836372,0.04947396704520624
2.0125313283208017,0.052650491409022004,0.2023847614350388,0.045654188663489394
2.0325814536340854,0.05055809458675835,0.19425386336411943,0.04207854884562936
2.052631578947368,0.04852933916733306,0.18629977969156178,0.03873620850893195
2.072681704260651,0.046563269500527416,0.17852779393217272,0.03561637347517228
2.0927318295739346,0.044658894415616025,0.17094254137627582,0.032708340836313694
2.112781954887218,0.042815190221078776,0.16354802153950887,0.030001541085927556
2.132832080200501,0.04103110364623171,0.15634761258846752,0.02748557606510383
2.1528822055137837,0.039305554720205964,0.14934408759023776,0.025150252801521267
2.1729323308270674,0.03763743958406387,0.14253963243033738,0.02298561334705942
2.192982456140351,0.03602563323219986,0.13593586524119217,0.020981960742866002
2.213032581453634,0.03446899217952989,0.1295338571819776,0.019129881261165483
2.2330827067669166,0.03296635705132494,0.12333415441042342,0.017420263090361154
2.2531328320802,0.03151655509289197,0.1173368010879491,0.015844311644229933
2.273182957393484,0.030118402596645163,0.11154136326123242,0.01439356168734983
2.2932330827067666,0.028770707244444936,0.1059469534659483,0.01305988647747421
2.3132832080200494,0.027472270363407974,0.10055225590189452,0.011835504131529312
2.333333333333333,0.026221889093709518,0.09535555203297406,0.010712981425435664
2.3533834586466167,0.025018358467205924,0.09035474647046306,0.009685235239224863
2.3734335839598995,0.023860473396003765,0.085547393003592,0.008745531858135428
2.393483709273182,0.022747030570389064,0.0809307206476372,0.007887484337725698
2.413533834586466,0.021676830265806125,0.07650165958637473,0.007105048136738742
2.4335839598997495,0.020648678058839173,0.07225686689283137,0.006392515215696732
2.4536340852130323,0.019661386452402382,0.06819275191969444,0.005744506792190763
2.473684210526315,0.01871377641058347,0.06430550125845244,0.005155964935760266
2.4937343358395987,0.017804678803813773,0.06059110317425537,0.004622143176311475
2.5137844611528823,0.0169329357652506,0.05704537143153976,0.00413859629038615
2.533834586466165,0.01609740195945968,0.053663968433599905,0.003701169419428428
2.553884711779448,0.015296945764673503,0.05044242760743974,0.00330598666366827
2.5739348370927315,0.014530450370075986,0.047376174973349616,0.0029494392844888655
2.593984962406015,0.013796814789726006,0.04446054984666145,0.002628173637306335
2.614035087719298,0.013094954794880516,0.04169082462700396,0.0023390789461842114
2.6340852130325807,0.012423803766614502,0.03906222363805117,0.002079275020738899
2.6541353383458643,0.011782313470757887,0.03656994098819276,0.0018461000054602458
2.674185463659148,0.011169454757279915,0.03420915742971876,0.0016370982414545625
2.6942355889724308,0.010584218186349739,0.0319750562009648,0.0014500083108855753
2.7142857142857135,0.010025614583388485,0.029862837842388752,0.0012827513250982148
2.734335839598997,0.009492675525502571,0.027867733983708735,0.0011334195086070004
2.754385964912281,0.00898445376175104,0.025985020105013832,0.0010002651228496302
2.7744360902255636,0.008500023569751852,0.024210027280145652,0.0008816897658729773
2.7944862155388464,0.008038481051173958,0.0225381529156278,0.0007762340769486617
2.81453634085213,0.007598944368693412,0.02096487050298443,0.0006825678685167078
2.8345864661654137,0.0071805539270131105,0.019485738406434135,0.0005994807018289292
2.8546365914786964,0.006782472500558438,0.018096407711670374,0.0005258729172025806
2.874686716791979,0.006403885310464555,0.016792629164750425,0.0004607471248877983
2.894736842105263,0.006044000053466411,0.015570259233012522,0.0004032001581826612
2.9147869674185465,0.005702046885289638,0.014425265322436718,0.00035241548657679423
2.9348370927318292,0.005377278361120301,0.013353730187970819,0.0003076560833442614
2.954887218045112,0.005068969335704739,0.01235185557507027,0.00026825773911255636
2.9749373433583957,0.004776416825597027,0.011415965132066105,0.000233622810478066
2.9949874686716793,0.00449893983603216,0.010542506633994874,0.00020321439068964815
3.015037593984962,0.004235879154857944,0.009728053559216883,0.00017655088775011022
3.035087719298245,0.003986597115908931,0.008969306060535105,0.00015320099395937855
3.0551378446115285,0.0037504773341509798,0.008263091372625929,0.00013277902991189
3.075187969924812,0.0035269244148664804,0.007606363697424775,0.00011494064523377476
3.095238095238095,0.0033153636390878516,0.006996203608699009,9.93788578728971e-05
3.1152882205513777,0.0031152406274216715,0.006429817016406612,8.582041350811255e-05
3.1353383458646613,0.0029260209843373574,0.005904533730604846,7.402244659568184e-05
3.155388471177945,0.0027471899249235845,0.005417805663659883,6.376942469463163e-05
3.1754385964912277,0.00257825188604299,0.0049672047083374445,5.487035798453156e-05
3.1954887218045105,0.0024187301237413444,0.0045504203280468895,4.715625628584125e-05
3.215538847117794,0.0022681662986918623,0.004165256894087388,4.047781639354875e-05
3.235588972431078,0.002126120051378696,0.0038096308032226156,3.4703323119942366e-05
3.2556390977443606,0.0019921685686465026,0.0034815674073108735,2.9716748094370452e-05
3.2756892230576433,0.0018659061431656827,0.0031791977850563345,2.541603107085218e-05
3.295739348370927,0.0017469437272853786,0.002900755384241833,2.1711529234135936e-05
3.3157894736842106,0.0016349084826691475,0.0026445725610692843,1.852462075861356e-05
3.3358395989974934,0.0015294433270315706,0.002409077041485352,1.578644965129379e-05
3.355889724310776,0.001430206479218239,0.002192788327620479,1.3436799690131514e-05
3.37593984962406,0.0013368710037965923,0.0019943140707311775,1.1423086044114037e-05
3.3959899749373434,0.0012491243562513291,0.0018123464303189704,9.69945392457695e-06
3.416040100250626,0.0011666679298057443,0.0016456584374154916,8.225974362391055e-06
3.436090225563909,0.0010892166048194533,0.0014931003783798672,6.967927928124892e-06
3.4561403508771926,0.0010164983016438295,0.0013535962139596684,5.8951679082010144e-06
3.4761904761904763,0.0009482535377489912,0.0012261400468269556,4.981555116463327e-06
3.496240601503759,0.0008842349898707559,0.0011097926493216703,4.204457155264407e-06
3.516290726817042,0.0008242070618624965,0.001003678061720856,3.544305541654579e-06
3.5363408521303255,0.0007679454588755279,0.0009069802700070983,2.984204681600818e-06
3.556390977443609,0.000715236768432423,0.0008189399708361749,2.509587207990089e-06
3.576441102756892,0.0006658780489007622,0.0007388514302042519,2.107910696531243e-06
3.5964912280701746,0.0006196764258201913,0.0006660594411902815,1.76839123798666e-06
3.6165413533834583,0.0005764486964833381,0.0005999563850999068,1.4817697761736653e-06
3.636591478696742,0.0005360209431211662,0.0005399793993632516,1.240107519864255e-06
3.6566416040100247,0.0004982281549957293,0.00048560765463981776,1.0366071042671384e-06
3.6766917293233075,0.0004629138596580667,0.0004363597427580979,8.654565155403697e-07
3.696741854636591,0.000429929763586081,0.00039179117636385354,7.216931012096499e-07
3.7167919799498748,0.00039913540237668824,0.0003514920004673458,6.010852719886776e-07
3.7368421052631575,0.0003703978006282912,0.0003150845154637424,5.000297578914298e-07
3.7568922305764403,0.0003435911416137063,0.00028222111064998866,4.1546251528846867e-07
3.776942355889724,0.00031859644680997437,0.0002525822067726044,3.4478159328412725e-07
3.7969924812030076,0.0002953012653199903,0.00022587430571124136,2.857804590505138e-07
3.8170426065162903,0.0002735993731915635,0.0002018281450292497,2.3659045408206165e-07
3.837092731829573,0.0002533904826123047,0.00018019695480162986,1.9563120821579308e-07
3.8571428571428568,0.0002345799609335572,0.00016075481385933028,1.6156797712295676e-07
3.8771929824561404,0.000217078559453396,0.0001432951023634838,1.3327499317656892e-07
3.897243107769423,0.00020080215186743947,0.00012762904744056572,1.098040304244074e-07
3.917293233082706,0.00018567148227682142,0.00011358435846626294,9.035748306099524e-08
3.9373433583959896,0.00017161192262502283,0.00010100394847879218,7.4265344431627e-08
3.9573934837092732,0.00015855323941934418,8.974473812836676e-05,6.096555127597582e-08
3.977443609022556,0.00014642936957851078,7.96765385253136e-05,4.998722661159882e-08
3.9974937343358388,0.00013517820523519894,7.068100933212925e-05,4.0936415277218114e-08
4.017543859649122,0.0001247413873110393,6.265068845156239e-05,3.348395953805949e-08
4.037593984962406,0.00011506410767184573,5.548808969097061e-05,2.7355209067164948e-08
4.057644110275689,0.00010609491966235501,4.910486483014051e-05,2.232130075743791e-08
4.077694235588972,9.778555681257242e-05,4.342102658302591e-05,1.819177982620506e-08
4.097744360902255,9.009075950182364e-05,3.8364229021185914e-05,1.4808365125107057e-08
4.117794486215539,8.296810936173779e-05,3.386910211596203e-05,1.2039688985519695e-08
4.137844611528822,7.637787119557394e-05,2.987663715564378e-05,9.776865784280009e-09
4.157894736842104,7.028284218847476e-05,2.633361990121999e-05,7.929764129287233e-09
4.177944862155388,6.464820818132153e-05,2.3192108458114523e-05,6.423875518601309e-09
4.197994987468672,5.9441406779801394e-05,2.0408952960039762e-05,5.1976878586036e-09
4.2180451127819545,5.46319970700284e-05,1.794535428338075e-05,4.200485638324649e-09
4.238095238095237,5.0191535712521043e-05,1.576645913510036e-05,3.3905101162823065e-09
4.258145363408521,4.609345918745904e-05,1.384098898290845e-05,2.7334228207089335e-09
4.2781954887218046,4.231297196587516e-05,1.2140900422375745e-05,2.2010242039336214e-09
4.298245614035087,3.882694038372737e-05,1.0641074700915318e-05,1.77018661214992e-09
4.31829573934837,3.561379199858376e-05,9.319034242341772e-06,1.4219669957820504e-09
4.338345864661654,3.265342021189725e-05,8.154684137385262e-06,1.1408701361604416e-09
4.358395989974937,2.992709394348407e-05,7.130076684515178e-06,9.142377264290198e-10
4.37844611528822,2.7417372148825e-05,6.229197181253147e-06,7.317425278988486e-10
4.398496240601503,2.510802297412024e-05,5.437769278422038e-06,5.849701227561581e-10
4.4185463659147866,2.298394734861718e-05,4.743078318176912e-06,4.670735830212061e-10
4.43859649122807,2.1031106818549796e-05,4.133811180943662e-06,3.7248874587019175e-10
4.458646616541353,1.923645543204828e-05,3.599911266366005e-06,2.966997891602212e-10
4.478696741854636,1.7587875489560578e-05,3.132447328900762e-06,2.360464920537905e-10
4.498746867167919,1.607411697964365e-05,2.7234949797243817e-06,1.8756599042932277e-10
4.518796992481203,1.4684740525397603e-05,2.366029753083351e-06,1.4886303521729535e-10
4.538847117794486,1.3410063672311081e-05,2.0538307171401404e-06,1.1800376820698192e-10
4.558897243107769,1.224111035382754e-05,1.7813936867721067e-06,9.342887361270224e-11
4.578947368421052,1.1169563376511664e-05,1.543853168736045e-06,7.388266990500545e-11
4.598997493734336,1.0187719772267939e-05,1.3369122382078754e-06,5.83552965569863e-11
4.619047619047619,9.288448870622226e-06,1.1567796100561676e-06,4.603564270844253e-11
4.639097744360901,8.465152949603067e-06,1.0001132284368298e-06,3.627307485489865e-11
4.659147869674185,7.711730329236358e-06,8.639697545475262e-07,2.8546361717159045e-11
4.679197994987469,7.022540777079006e-06,7.457593848060297e-07,2.2438477615892908e-11
4.6992481203007515,6.392373100554284e-06,6.432054804786158e-07,1.7616200414623768e-11
4.719298245614034,5.8164148060987035e-06,5.543085350486893e-07,1.381361437885582e-11
4.739348370927318,5.290223710279824e-06,4.773140475528877e-07,1.0818788847889956e-11
4.7593984962406015,4.809701393085297e-06,4.106839088933692e-07,8.463036079187713e-12
4.779448621553884,4.371068388509335e-06,3.530709439333686e-07,6.6122607455940935e-12
4.799498746867167,3.970841012367127e-06,3.0329628516856257e-07,5.160003317173443e-12
4.819548872180451,3.605809731943694e-06,2.603292841076637e-07,4.021853265629159e-12
4.839598997493734,3.273018986627848e-06,2.2326969435618867e-07,3.1309684654185237e-12
4.859649122807017,2.969748373089978e-06,1.9133188593759185e-07,2.434486644774155e-12
4.8796992481203,2.6934951128324883e-06,1.6383087376085372e-07,1.8906551864060435e-12
4.8997493734335835,2.4419577240704715e-06,1.4016996450210913e-07,1.4665385901777263e-12
4.919799498746867,2.2130208238873954e-06,1.1982984565319952e-07,1.1361898139436046e-12
4.93984962406015,2.004740990455225e-06,1.0235895823877823e-07,8.791936011296188e-13
4.959899749373433,1.8153336188105385e-06,8.736501084574822e-08,6.79507691152571e-13
4.979949874686716,1.643160707238359e-06,7.45075072677189e-08,5.245422393301806e-13
5.0,1.4867195147342979e-06,6.349117335933302e-08,4.0442946251382434e-13


==> Figures/house/N1d_H6h/data.csv <==
mean_price,var_price,mean_comfort,var_comfort,mean_total,var_total
8.480247357074917058e-01,0.000000000000000000e+00,5.318214795960158892e-01,1.232595164407830946e-32,7.749051115606471196e-01,1.232595164407830946e-32
8.578618269013590369e-01,1.983289685662185508e-04,5.459193027287971844e-01,2.251004491458376516e-04,7.874064585594069410e-01,2.096965936853897145e-04
8.570255185543270704e-01,1.170222149439135604e-03,5.496693404287156248e-01,1.501893506573376367e-03,7.885358862933411483e-01,1.216209941397870245e-03
8.494499450214186842e-01,2.286328024916253320e-03,5.322574420073391543e-01,2.602620088013797139e-03,7.760046143719628864e-01,2.477122296119287515e-03
8.414619650569610254e-01,3.503017590746505729e-03,5.294347926852649433e-01,5.464304266680808202e-03,7.696741694532475142e-01,4.539899585100848865e-03
8.299360144927525607e-01,4.261855330684158165e-03,5.321087330002900462e-01,7.298515723658628891e-03,7.635287453622362497e-01,5.703212919580554971e-03
8.237203815760375525e-01,4.829232234192218712e-03,5.378579580311629860e-01,7.871542511335954950e-03,7.621228108199983309e-01,5.887186277776516180e-03
8.233465112707486488e-01,4.952361015959856443e-03,5.505263520719758663e-01,7.352847835851256293e-03,7.674971981587038750e-01,5.117245281858861204e-03
8.188569126970712819e-01,5.290646868488427419e-03,5.532279937857904617e-01,7.526836038250944369e-03,7.658388522360088935e-01,4.703292774440699479e-03
8.051993540834129215e-01,5.550100638908386785e-03,5.614132551115992298e-01,1.013998938022336177e-02,7.607793589491349540e-01,5.624344293061383192e-03
7.869115086087739019e-01,6.362513721748443325e-03,5.516872074496668166e-01,1.082934113200207348e-02,7.448404238292251067e-01,6.558195861370776092e-03
7.730709067328132011e-01,6.352951115895950733e-03,5.348844807598944762e-01,1.075511904130688375e-02,7.285947387027753575e-01,6.343638043659428905e-03
7.696559099857750441e-01,6.305186512306164455e-03,5.295768471266095734e-01,8.183368749282649707e-03,7.240716487712203220e-01,4.597749376544196798e-03
7.695706141939369083e-01,5.409477408947541838e-03,5.264099145891187881e-01,7.237767958291368986e-03,7.226144399265705953e-01,3.431573674313652920e-03
7.707262374532704019e-01,3.908945941060027254e-03,5.217171699455838141e-01,7.296219048014342123e-03,7.212704590813224792e-01,2.986006473220748862e-03
7.713492115967257590e-01,3.972193622215297246e-03,5.218058724867208342e-01,7.676744669986100555e-03,7.217059384785544651e-01,2.839477543552264369e-03
7.672310669730476596e-01,3.904259027055303512e-03,5.180950727541322465e-01,8.547563683255312780e-03,7.174430820076287407e-01,3.155157319102785875e-03
7.582339885984310524e-01,3.824878233530186380e-03,5.233626609914383554e-01,1.373353850644305242e-02,7.140549049546766058e-01,4.342192368845533904e-03
7.527075425409142095e-01,3.663665120577283378e-03,5.315261612685138193e-01,1.547925170007561670e-02,7.141567967004728290e-01,4.833417042122070163e-03
7.459942502106337026e-01,3.773289194058922994e-03,5.381547101076012973e-01,1.256458629464095311e-02,7.128239171163184285e-01,3.374991895747562424e-03
7.402679276239472195e-01,3.576713407638557052e-03,5.491553118080334528e-01,1.395744463574533425e-02,7.140555442377227724e-01,3.295112526290660572e-03
7.315472848712489817e-01,3.467966845533136840e-03,5.659503465536271927e-01,2.083765357763298770e-02,7.159498755287636573e-01,4.056775105144994585e-03
7.219364105147232369e-01,3.029496297561097735e-03,5.820315728139715539e-01,3.036067213512129090e-02,7.169618390068546177e-01,4.948420633404485361e-03
7.137540310809178390e-01,3.328818967977543487e-03,5.904834314333640144e-01,3.515138927350176107e-02,7.155024194381958136e-01,5.471916638743285106e-03
7.071155088623132245e-01,3.729322226100591133e-03,5.923692234406428003e-01,3.887058928739526437e-02,7.121160289577552760e-01,5.523051278378824508e-03
7.012743174133022617e-01,3.157910949782133467e-03,5.934763462620746832e-01,4.270397010590921277e-02,7.088917515723769380e-01,6.111302385669772040e-03
7.022801590831744267e-01,3.172117149366406735e-03,6.086204093097495882e-01,4.414904441562657322e-02,7.162403060994757542e-01,5.997177303692238261e-03
7.006557294387424362e-01,3.388373485264335738e-03,6.100609461522517041e-01,4.343827969444061243e-02,7.158454051489333558e-01,6.166310895602072038e-03
6.968232288722647771e-01,2.998575130934608927e-03,6.041206644069265774e-01,4.581871615481870885e-02,7.107765355998363344e-01,7.115263902392136852e-03
6.991349397606693161e-01,2.242009068723357403e-03,5.955815018160970364e-01,4.472386296410125334e-02,7.084637955372772300e-01,7.396477089266056612e-03

